Constructing Rational Homology 3-Spheres That Bound Rational Homology 4-Balls

We present three large families of new examples of plumbed 3-manifolds that bound rational homology 4-balls. These are constructed using two operations, also defined here, that preserve the lack of a lattice embedding obstruction to bounding rational homology balls. Apart from in the cases shown in this paper, it remains open whether these operations are rational homology cobordisms in general. The families of new examples include a multitude of families of rational surgeries on torus knots, and we explicitly describe which positive torus knots we now know to have a surgery that bounds a rational homology ball. While not the focus of this paper, we implicitly confirm the slice-ribbon conjecture for new, more complicated, examples of arborescent knots, including many Montesinos knots.

==> edits.txt <==
Owens' comments up to page 12 fixed.

page 16: Fixed \pm f tag.

page 17: Added Lisca reference.

Added: "The chains $(-b_2,\dots, -b_{n_1})$ and $(-2, \dots, -2, -(1+\beta_1), -\beta_2, \dots, -b_{n_2})$, on the other hand, since they are not relevant to the Kirby moves that follow, are represented by tiny squares that freely move on their respective components."

Page 20: Copypasted text from the thesis edit to this.

Section "The Complicated Method": Still working on statement of proposition. Might want to change notation from $K_\Gamma$ to $K_D$ where $D$ is a Kirby diagram. Write proof.
